HMG -- Homogeneous multigrid for HDG

We introduce a homogeneous multigrid method in the sense that it uses the same HDG discretization scheme for Poisson's equation on all levels. In particular, we construct a stable injection operator and prove optimal convergence of the method under the assumption of elliptic regularity. Numerical experiments underline our analytical findings.

==> tikz/all_operators.tikz <==
 \begin{tikzpicture}[scale = 1.0]
  \node (Vkp) at (4,0) {$\discElementSpace_\level$};
  \node (Mkp) at (0,0)  {$\skeletalSpace_\level$};
  \node (Wkp) at (8,0)  {$\contElementSpace_\level$};
%   \node (Wk1) at (8,0)  {$\linElementSpace_\level$};
  \node (Vk-1p) at (4,-4) {$\discElementSpace_{\level-1}$};
  \node (Mk-1p) at (0,-4) {$\skeletalSpace_{\level-1}$};
  \node (Wk-1p) at (8,-4) {$\contElementSpace_{\level-1}$};
%   \node (Wk-11) at (8,-4) {$\linElementSpace_{\level-1}$};
  
  \draw[->] (Mkp) to[in=180, out= 90, loop,looseness=4.8] node[left] {\begin{minipage}{1.4cm} \textcolor{red}{$A_\level$}, $B_\level$,\\ \textcolor{red}{$R_\level$}, \textcolor{red}{$R^\dagger_\level$} \end{minipage}} (Mkp);
  
%   \draw[->, blue, very thick] (Mkp) to node[below] {$\extensionOp_\level$} (Wkp);
%   \draw[->, blue, very thick] (Vkp) to[bend left=10] node[below] {$\averagingOp_\level$} (Wkp);
  \draw[->] (Mkp) to node[below] {\textcolor{blue}{$\localU_\level$}} (Vkp);
  \draw[->, dashed] (Wkp) to[bend left=20] node[below] {\textcolor{blue}{$\gamma_\level$}} (Mkp);
  
  \draw[->] (Mkp) to[bend right=10] node[left] {\textcolor{blue}{$\projectionOp_{\level-1}$}, \textcolor{red}{$\projectionOrthogonalOP_{\level-1}$}} (Mk-1p);
  \draw[->, dashed] (Mk-1p) to[bend right=10] node[right] {\textcolor{red}{$\injectionOp_\level$}} (Mkp);
%   \draw[->, blue, very thick] (Mkp) to[bend left=10] node[above] {$\projectionLinOp_{\level-1}$} (Wk-11);
%   \draw[->, blue, very thick] (Wk-11) to[] node[below] {$\gamma_\level$} (Mkp);
%   \draw[->, blue, very thick] (Wk-1p) to[] node[right] {$\gamma_\level$} (Mkp);
  \draw[->, dashed] (Wk-1p) to node[left] {\textcolor{blue}{$\injectionOp^c_\level$}} (Wkp);
  
%   \draw[->, blue, very thick] (Mk-1p) to[in=270, out= 180, loop,looseness=4.8] node[left] {\begin{minipage}{2.2cm} $A_{\level-1}$, \textcolor{red}{$B_{\level-1}$},\\ $R_{\level-1}$, $R^\dagger_{\level-1}$ \end{minipage}} (Mk-1p);
  \draw[->] (Vk-1p) to node[above] {\textcolor{blue}{$\averagingOp_{\level-1}$}} (Wk-1p);
%   \draw[->, blue, very thick] (Wk-11) to[bend left=10] node[below] {$\gamma_{\level-1}$} (Mk-1p);
  \draw[->, dashed] (Mk-1p) to[bend left=20] node[above] {\textcolor{blue}{$\extensionOp_{\level-1}$}} (Wk-1p);
  \draw[->] (Mk-1p) to node[above] {\textcolor{blue}{$\localU_{\level-1}$}} (Vk-1p);
 \end{tikzpicture}


==> tikz/injection.tikz <==
 \begin{tikzpicture}
  \node (Mkp) at (0,0)  {$\skeletalSpace_\level$};
  \node (Wkp) at (6,0)  {$\contElementSpace_\level$};
  \node (Mk-1p) at (0,-4) {$\skeletalSpace_{\level-1}$};
  \node (Wk-1p) at (6,-4) {$\contElementSpace_{\level-1}$};
  
  \draw[->] (Wk-1p) to node[left] {$I_\level^c$} (Wkp);  
  \draw[->] (Mk-1p) to node[right] {$\injectionOp_\level$} (Mkp);
  \draw[->] (Wkp) to node[below] {$\gamma_\level$} (Mkp);
  
  \draw[->] (Mk-1p) to node[above] {$\extensionOp_{\level-1}$} (Wk-1p);
 \end{tikzpicture}

